Energy Sustainable Mobile Networks via Energy Routing, Learning and Foresighted Optimization

The design of self-sustainable base station (BS) deployments is addressed in this paper: BSs have energy harvesting and storage capabilities, they can use ambient energy to serve the local traffic or store it for later use. A dedicated power packet grid allows energy transfer across BSs, compensating for imbalance in the harvested energy or in the traffic load. Some BSs are offgrid, i.e., they can only use the locally harvested energy and that transferred from other BSs, whereas others are ongrid, i.e., they can also purchase energy from the power grid. Within this setup, an optimization problem is formulated where: energy harvested and traffic processes are estimated at the BSs through Gaussian Processes (GPs), and a Model Predictive Control (MPC) framework is devised for the computation of energy allocation and transfer schedules. Numerical results, obtained using real energy harvesting and traffic profiles, show substantial improvements in terms of energy self-sustainability of the system, outage probability (zero in most cases), and in the amount of energy purchased from the power grid, which is of more than halved with respect to the case where the optimization does not consider GP forecasting and MPC.

==> figure/Gnuplot Data/N_on_outageProbability/convex.txt <==
# 
#
#	X (Number of ON-grid BS)	Y (Outage Probability \eta)
		0			0.74
		1			0
		2			0		
		3			0
		4			0
		5			0
		6			0
		7			0
		8			0	
		9			0
		10			0
		11			0
		12			0






==> figure/Gnuplot Data/N_on_outageProbability/convex_mpc.txt <==
# 
#
#	X (Number of ON-grid BS)	Y (Outage Probability \eta)
		0			0.74
		1			0
		2			0		
		3			0
		4			0
		5			0
		6			0
		7			0
		8			0	
		9			0
		10			0
		11			0
		12			0






==> figure/Gnuplot Data/N_on_outageProbability/hungarian.txt <==
# 
#
#	X (Number of ON-grid BS)	Y (Outage Probability \eta)
		0			0.75
		1			0.589
		2			0.44
		3			0.333
		4			0.24
		5			0.17
		6			0.116
		7			0.075	
		8			0.039
		9			0.0002
		10			0
		11			0
		12			0







==> figure/Gnuplot Data/N_on_outageProbability/hungarian_mpc.txt <==
# 
#
#	X (Number of ON-grid BS)	Y (Outage Probability \eta)
		0			0.77
		1			0.532
		2			0.375
		3			0.254
		4			0.208
		5			0.137
		6			0.101
		7			0.0594	
		8			0.027
		9			0
		10			0
		11			0
		12			0







==> figure/Gnuplot Data/N_on_outageProbability/noExchange.txt <==
# 
#
#	X (Number of ON-grid BS)	Y (Outage Probability \eta)
		0			0.7537
		1			0.7021
		2			0.6759
		3			0.6344
		4			0.611
		5			0.534
		6			0.4887
		7			0.4555
		8			0.428	
		9			0.3965
		10			0.329
		11			0.291
		12			0.25







==> figure/Gnuplot Data/batteryLevel/convex.txt <==
# 
#
#	X (Hour of the day [h])		Y (battery Level)
			1          15.9391
			2	   14.0668
			3	   14.1316
			4	   14.4247
			5	   17.8219
			6	   16.7672
			7	   20.8406
			8   	   25.3396
			9	   31.8820
			10	   38.5694
			11	   50.2896
			12	   62.1632
			13	   70.4196
			14	   75.0330
			15	   75.3834
			16	   64.9427
			17	   48.9425
			18	   25.6735
			19	   16.8398
			20	   16.5018
			21	   15.6992
			22	   15.2650
			23	   16.0837
			24	   15.786


==> figure/Gnuplot Data/batteryLevel/convex_mpc.txt <==
# 
#
#	X (Hour of the day [h])		Y (battery Level kJ)
			1	16.9239
			2   	15.7642
			3   	15.6602
			4   	18.8069
			5   	23.9183
			6   	29.4180
			7   	34.3123
			8   	38.9961
			9   	45.2308
			10   	51.7422
			11   	61.7075
			12   	68.2439
			13   	75.8084
			14  	78.2021
			15   	77.7331
			16   	66.9425
			17   	51.4360
			18   	29.8854
			19   	16.7389
			20   	17.1718
			21   	16.2790
			22    	17.3153
			23    	17.5891
			24    	17.1086







==> figure/Gnuplot Data/batteryLevel/hungarian.txt <==
# 
#
#	X (Hour of the day [h])		Y (battery Level)
			1	   17.2516
			2	   16.6151
			3	   16.3945
			4	   16.3807
			5	   16.3807
			6	   16.4374
			7	   16.4156
			8	   16.7481
			9	   19.1044
			10	   23.1154
			11	   31.6585
			12	   44.4944
			13	   59.9000
			14	   64.2578
			15	   62.9277
			16	   52.1544
			17	   34.4842
			18	   19.3333
			19	   16.3709
			20	   16.3807
			21	   16.2940
			22	   16.0895
			23	   15.9529
			24	   16.3219







==> figure/Gnuplot Data/batteryLevel/hungarian_mpc.txt <==
# 
#
#	X (Hour of the day [h])		Y (battery Level)
			1	   17.3420
			2	   16.7587
			3	   17.2513
			4	   18.7001
			5	   20.3529
			6	   22.0376
			7	   23.0627
			8	   23.8495
			9	   25.9676
			10	   29.2430
			11	   37.5627
			12	   50.3634
			13	   64.5361
			14	   67.7725
			15	   66.0009
			16	   54.8786
			17	   37.3864
			18	   20.7278
			19	   16.4787
			20	   16.4878
			21	   16.3994
			22	   16.1902
			23	   16.0517
			24	   16.4276


==> figure/Gnuplot Data/batteryLevel/noExchange.txt <==
# 
#
#	X (Hour of the day [h])		Y (battery Level)
			1	15.5652
			2   	12.4095
			3   	11.6667
			4   	11.6667
			5   	11.6667
			6   	11.6667
			7   	11.6667
			8   	11.6667
			9   	12.2058
			10   	14.6015
			11   	22.3930
			12   	31.3659
			13   	41.0974
			14   	48.3894
			15   	51.1715
			16   	42.4158
			17   	26.2262
			18   	14.0736
			19   	11.8209
			20   	11.6667
			21   	11.6667
			22   	11.6667
			23   	11.6667
			24   	11.6667






==> figure/Gnuplot Data/clusters/4clusters.txt <==
# 
#
#	X (Hour of the day [h])		Y (Clusters)
	    1.0000    0.1548    0.4120    0.1141    0.5416
	    2.0000    0.0762    0.5416    0.0680    0.4950
	    3.0000    0.0465    0.4966    0.0488    0.4604
	    4.0000    0.0347    0.3939    0.0407    0.4580
	    5.0000    0.0318    0.3403    0.0442    0.4449
	    6.0000    0.0378    0.2411    0.0473    0.4551
	    7.0000    0.0680    0.2281    0.0561    0.5185
	    8.0000    0.1815    0.3183    0.1184    0.5944
	    9.0000    0.4554    0.5007    0.3091    0.7378
	   10.0000    0.7016    0.6585    0.5364    0.7907
	   11.0000    0.8568    0.8211    0.6258    0.8064
	   12.0000    0.9250    0.8383    0.6374    0.8725
	   13.0000    0.8816    0.8452    0.7300    0.8884
	   14.0000    0.7219    0.7124    0.4807    0.7375
	   15.0000    0.7229    0.8651    0.5125    0.7158
	   16.0000    0.7523    0.7094    0.5463    0.7373
	   17.0000    0.8129    0.6771    0.5507    0.8019
	   18.0000    0.8745    0.7725    0.6963    0.8970
	   19.0000    0.8472    0.5151    0.5369    0.9586
	   20.0000    0.7322    0.4155    0.7053    0.8933
	   21.0000    0.5648    0.4313    0.6142    0.8063
	   22.0000    0.4347    0.3157    0.4218    0.6887
	   23.0000    0.3044    0.2172    0.2099    0.6260
	   24.0000    0.2178    0.1776    0.1369    0.5666



==> figure/Gnuplot Data/dailyOutageProbability/convex.txt <==
# 
#
#	X (Hour of the day [h])		Y (Outage Probability \eta)
		1			0
		2			0
		3			0
		4			0
		5			0
		6			0
		7			0
		8			0
		9			0
		10			0
		11			0
		12			0
		13			0
		14			0
		15			0
		16			0
		17			0
		18			0
		19			0
		20			0
		21			0
		22			0
		23			0
		24			0





==> figure/Gnuplot Data/dailyOutageProbability/convex_mpc.txt <==
# 
#
#	X (Hour of the day [h])		Y (Outage Probability \eta)
		1			0
		2			0
		3			0
		4			0
		5			0
		6			0
		7			0
		8			0
		9			0
		10			0
		11			0
		12			0
		13			0
		14			0
		15			0
		16			0
		17			0
		18			0
		19			0
		20			0
		21			0
		22			0
		23			0
		24			0





==> figure/Gnuplot Data/dailyOutageProbability/hungarian.txt <==
# 
#
#	X (Hour of the day [h])		Y (Outage Probability \eta)
		1			0.6333
		2			0.6444
		3			0.5111
		4			0.5
		5			0.3944
		6			0.3278
		7			0.2
		8			0.1667
		9			0.1
		10			0.0556
		11			0.0222
		12			0.0056
		13			0
		14			0
		15			0
		16			0
		17			0.0222
		18			0.4056
		19			0.6667
		20			0.6667
		21			0.6667
		22			0.6667
		23			0.6667
		24			0.6667






==> figure/Gnuplot Data/dailyOutageProbability/hungarian_mpc.txt <==
# 
#
#	X (Hour of the day [h])		Y (Outage Probability \eta)
		1			0.5185
		2			0.5926
		3			0.463
		4			0.2963
		5			0.1667
		6			0.0926
		7			0.0185
		8			0
		9			0
		10			0
		11			0
		12			0
		13			0
		14			0
		15			0
		16			0
		17			0
		18			0.1111
		19			0.537
		20			0.6667
		21			0.6481
		22			0.6481
		23			0.6667
		24			0.6667






==> figure/Gnuplot Data/dailyOutageProbability/noExchange.txt <==
# 
#
#	X (Hour of the day [h])		Y (Outage Probability \eta)
		1			0.7833
		2			0.8111
		3			0.8278
		4			0.8333
		5			0.8333
		6			0.8333
		7			0.8333
		8			0.8333
		9			0.6111
		10			0.4667
		11			0.3333
		12			0.1833
		13			0.1333
		14			0.1222
		15			0.1056
		16			0.1889
		17			0.3944
		18			0.6278
		19			0.8222
		20			0.8333
		21			0.8333
		22			0.8333
		23			0.8333
		24			0.8333






==> figure/Gnuplot Data/efficiency/convex.txt <==
# 
#
#	X (Hour of the day [h])		Y (energy efficiency \eta)
				1  		19.5294
				2  	 	19.9170
				3   	19.4222
				4   	17.9666
				5   	16.3462
				6   	14.6291
				7  		13.6403
				8   	12.8341
				9   	10.8346
				10    	8.5157
				11    	4.2622
				12    	0.8791
				13    	0.1456
				14    	0.1140
				15    	0.1168
				16    	0.2951
				17    	4.9345
				18   	16.1836
				19   	20.1880
				20   	20.1789
				21   	20.2673
				22   	20.4765
				23   	20.6150
				24   	20.2391


==> figure/Gnuplot Data/efficiency/convex_mpc.txt <==
# 
#
#	X (Hour of the day [h])		Y (energy efficiency \eta)
				1  		17.34
				2  	 	17.6
				3   	17.4
				4   	15.66
				5   	14.5
				6   	12.8
				7  	11.303
				8   	10.45
				9   	8.8346
				10    	7.5157
				11    	3.023
				12    	0.371
				13    	0.1
				14    	0
				15    	0
				16    	0
				17    	1.154
				18   	4.876
				19   	9.2782
				20   	15.562
				21   	17.123
				22   	19.232
				23   	19.762
				24   	20.01


==> figure/Gnuplot Data/efficiency/hungarian.txt <==
# 
#
#	X (Hour of the day [h])		Y (energy efficiency \eta)
		1		53.2619
		2		56.0165
		3		39.7273
		4		35.9331
		5		26.9938
		6		21.7623
		7		17.0504
		8		15.4009
		9		12.0384
		10		9.0166
		11		4.3591
		12		0.884
		13		0.1456
		14		0.114
		15		0.1168
		16		0.2951
		17		5.0466
		18		27.2247
		19		60.5639
		20		60.5367
		21		60.8018
		22		61.4295
		23		61.845
		24		60.7172







==> figure/Gnuplot Data/efficiency/hungarian_mpc.txt <==
# 
#
#	X (Hour of the day [h])		Y (energy efficiency \eta)
		1		49.012
		2		44.6521
		3		38.7327
		4		31.3269
		5		22.3821
		6		17.02117623
		7		13.5604
		8		10.097
		9		6.7884
		10		4.6786
		11		2.3591
		12		0
		13		0
		14		0
		15		0
		16		0
		17		1.476
		18		15.4732
		19		19.5639
		20		23.6721
		21		36.18
		22		45.425
		23		53.485
		24		58.951







==> figure/Gnuplot Data/efficiency/noExchange.txt <==
# 
#
#	X (Hour of the day [h])		Y (energy eff \eta)
		1	  110.7692
		2	  127.0588
		3	  133.5484
		4	  150.0000
		5	  150.0000
		6	  150.0000
		7	  150.0000
		8	  150.0000
		9	   54.0000
		10	   30.0000
		11	7.5000
		12			 0
		13			 0
		14			 0
		15			 0
		16	   11.0959
		17	   26.4220
		18	   48.3582
		19	  112.5000
		20	  132.0000
		21	  150.0000
		22	  150.0000
		23	  150.0000
		24	  150.0000






==> figure/Gnuplot Data/powerProfiles/offGridProfile.txt <==
# 
#
#	X (Hour of the day [h])		Y (Power [W])
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0286
8	1.7142
9	7.1338
10	16.6171
11	18.5461
12	39.8225
13	44.1211
14	53.603
15	39.1135
16	29.4259
17	8.8852
18	6.6886
19	0.7916
20	0.0094
21	0.0
22	0.0
23	0.0
24	0.0





==> figure/Gnuplot Data/powerProfiles/onGridProfile.txt <==
# 
#
#	X (Hour of the day [h])		Y (Power [W])
		1			70
		2			70
		3			70
		4			70
		5			70
		6			70
		7			70.0036
		8			70.6017
		9			73.8808
		10			79.1126
		11			75.2963
		12			82.4776
		13			86.1631
		14			105.504
		15			103.292
		16			89.382
		17			72.5223
		18			71.8291
		19			70.1453
		20			70.0051
		21			70
		22			70
		23			70
		24			70





==> figure/Gnuplot Data/powerProfiles/powerConsumption.txt <==
# 
#
#	X (Hour of the day [h])		Y (Power [W])
		1			38.106
		2			38.782
		3			27.071
		4			17.019
		5			10.188
		6			7.652
		7			8.676
		8			6.031
		9			13.374
		10			22.373
		11			26.047
		12			26.144
		13			28.041
		14			31.328
		15			37.434
		16			37.658
		17			34.191
		18			38.723
		19			38.647
		20			35.708
		21			40.459
		22			62.625
		23			47.676
		24			45.758




==> figure/Gnuplot Data/users_outageProbability/convex.txt <==
# 
#
#	X (users per BS)	Y (Outage Probability \eta)
		10			0
		13.5			0
		16.5			0
		20			0
		23.5			0
		26.5			0
		30			0
		33.5			0
		36.5			0.002
		40			0	
		43.5			0.0213
		46.5			0.0588
		50			0.1004
		53.5			0.125
		56.5			0.14
		60			0.15
		63.5			0.16.5
		66.5			0.18.5
		70			0.2067







==> figure/Gnuplot Data/users_outageProbability/convex_mpc.txt <==
# 
#
#	X (users per BS)	Y (Outage Probability \eta)
		10			0
		13.5			0
		16.5			0
		20			0
		23.5			0
		26.5			0
		30			0
		33.5			0
		36.5			0
		40			0	
		43.5			0
		46.5			0
		50			0.04
		53.5			0.072
		56.5			0.11
		60			0.145
		63.5			0.16.5
		66.5			0.18.5
		70			0.2067







==> figure/Gnuplot Data/users_outageProbability/hungarian.txt <==
# 
#
#	X (users per BS)		Y (Outage Probability \eta)
		10			0.0055
		13.5			0.067
		16.5			0.15
		20			0.221
		23.5			0.246
		26.5			0.267
		30			0.2912
		33.5			0.319
		36.5			0.333
		40			0.377
		43.5			0.41
		46.5			0.5
		50			0.5821
		53.5			0.61
		56.5			0.615
		60			0.62
		63.5			0.63
		66.5			0.643
		70			0.6516








==> figure/Gnuplot Data/users_outageProbability/hungarian_mpc.txt <==
# 
#
#	X (users per BS)		Y (Outage Probability \eta)
		10			0
		13.5			0
		16.5			0.029
		20			0.084
		23.5			0.13
		26.5			0.165
		30			0.2
		33.5			0.25
		36.5			0.27
		40			0.3
		43.5			0.32
		46.5			0.34
		50			0.39
		53.5			0.44
		56.5			0.48
		60			0.5
		63.5			0.58
		66.5			0.6
		70			0.62








==> figure/Gnuplot Data/users_outageProbability/noExchange.txt <==
# 
#
#	X (users per BS)	Y (Outage Probability \eta)
		10			0.2414
		13.5			0.318
		16.5			0.368
		20			0.48
		23.5			0.53
		26.5			0.55
		30			0.5718
		33.5			0.592
		36.5			0.626
		40			0.65
		43.5			0.68
		46.5			0.723	
		50			0.7793
		53.5			0.7845
		56.5			0.7862
		60			0.787
		63.5			0.7902
		66.5			0.7953
		70			0.8035







